VIAFormer: Voxel-Image Alignment Transformer for High-Fidelity Voxel Refinement

We propose VIAFormer, a Voxel-Image Alignment Transformer model designed for Multi-view Conditioned Voxel Refinement--the task of repairing incomplete noisy voxels using calibrated multi-view images as guidance. Its effectiveness stems from a synergistic design: an Image Index that provides explicit 3D spatial grounding for 2D image tokens, a Correctional Flow objective that learns a direct voxel-refinement trajectory, and a Hybrid Stream Transformer that enables robust cross-modal fusion. Experiments show that VIAFormer establishes a new state of the art in correcting both severe synthetic corruptions and realistic artifacts on the voxel shape obtained from powerful Vision Foundation Models. Beyond benchmarking, we demonstrate VIAFormer as a practical and reliable bridge in real-world 3D creation pipelines, paving the way for voxel-based methods to thrive in large-model, big-data wave.

==> sec/backup.txt <==
\begin{table*}[t]
\centering
\caption{Comprehensive quantitative comparison for refining VFM-derived artifacts on the Toys4k \cite{Toys4K21} and Dora \cite{Dora25} datasets. We report Mean and Standard Deviation for all metrics. $\uparrow$ indicates higher is better, $\downarrow$ indicates lower is better.}
\label{tab:main_results}
\resizebox{\textwidth}{!}{%
\begin{tabular}{l cc|cc cc|cc cc}
\toprule
\multirow{2}{*}{\textbf{Method}} & \multicolumn{2}{c|}{\multirow{2}{*}{\textbf{Category}}} & \multicolumn{4}{c|}{\textbf{Toys4k} \cite{Toys4K21}} & \multicolumn{4}{c}{\textbf{Dora} \cite{Dora25}} \\
\cmidrule(lr){4-7} \cmidrule(lr){8-11}
& \multicolumn{2}{c|}{} & \multicolumn{2}{c}{\textbf{IoU} $\uparrow$} & \multicolumn{2}{c}{\textbf{Chamfer Dist.} $\downarrow$} & \multicolumn{2}{c}{\textbf{IoU} $\uparrow$} & \multicolumn{2}{c}{\textbf{Chamfer Dist.} $\downarrow$} \\
\cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-7} \cmidrule(lr){8-9} \cmidrule(lr){10-11}
& \textbf{Views} & \textbf{Init} & \textbf{Mean} & \textbf{Std} & \textbf{Mean} & \textbf{Std} & \textbf{Mean} & \textbf{Std} & \textbf{Mean} & \textbf{Std} \\
\midrule
% --- Group 1: Input Baselines ---
Pi3 Voxelization \cite{pi3_25} & 4 & -- & 0.395917 & 0.089686 & 0.019383 & 0.013053 & 0.424382 & 0.112945 & 0.019202 & 0.010906 \\
\midrule
% --- Group 2: Adapted SOTA Methods ---
DiffComplete \cite{DiffComplete23} & 0 & Pi3 & 0.401177 & 0.097395 & 0.019383 & 0.013053 & 0.384185 & 0.102422 & 0.021753 & 0.011400 \\
PatchComplete \cite{PatchComplete22} & 0 & Pi3 & 0.424846 & 0.139652 & 0.019125 & 0.136695 & 0.363672 & 0.016304 & 0.023169 & 0.021154 \\
WSSC \cite{wssc25} & 0 & Pi3 & 0.358046 & 0.155448 & 0.032088 & 0.048057 & 0.331915 & 0.174903 & 0.030337 & 0.041972 \\
SDFusion \cite{SDFusion23} & 1 & Pi3 & 0.407089 & 0.104827 & 0.019667 & 0.013488 & 0.407024 & 0.118191 & 0.021022 & 0.011994 \\
Trellis \cite{trellis25} & 4 & Noise & 0.333219 & 0.199807 & 0.016395 & 0.013082 & 0.226919 & 0.226657 & 0.089481 & 0.084102  \\
\midrule
% --- Group 3: Architectural Ablations ---
24-Layer Self-Attn & 0 & Pi3 & 0.411074 & 0.096847 & 0.018372 & 0.013130 & 0.428494 & 0.011695 & 0.018954 & 0.011068 \\
24-Layer Cross-Attn & 1 & Pi3 & 0.425510 & 0.101526 & 0.017532 & 0.013139 & 0.435630 & 0.119521 & 0.018226 & 0.011956 \\
24-Layer Cross-Attn (VGGT-cond. + 3MLP) & 4 & Pi3 & 0.405490 & 0.094240 & 0.018820 & 0.013013 & 0.424316 & 0.107270 & 0.019069 & 0.010824 \\
24-Layer Cross-Attn (VGGT-cond. + 8Self-Attn) & 4 & Pi3 & 0.407617 & 0.095074 & 0.018842 & 0.013050 & 0.423616 & 0.103319 & 0.019268 & 0.011056 \\
\midrule
% --- Group 4: \abbr & Core Ablations ---
\abbr (w/o Image Index) & 4 & Pi3 & 0.417643 & 0.097300 & 0.018037 & 0.013138 & 0.441756 & 0.127611 & 0.018114 & 0.011018 \\
\abbr (w/o Correctional Flow) & 4 & Noise & 0.310171 & 0.099547 & 0.025896 & 0.016072 & 0.267488 & 0.120274 & 0.032610 & 0.016351 \\
\textbf{\abbr (Ours)} & \textbf{4} & \textbf{Pi3} & \textbf{0.445955} & 0.098776 & \textbf{0.016285} & 0.012626 & \textbf{0.458463} & 0.127324 & \textbf{0.017179} & 0.010386 \\
\bottomrule
\end{tabular}
}
\end{table*}






\begin{table}[t]
\centering
\caption{Focused quantitative comparison on the synthetically corrupted Toys4k \cite{Toys4K21} dataset with selected methods. We report Mean and Standard Deviation for all metrics.}
%%%  $\uparrow$ indicates higher is better, $\downarrow$ indicates lower is better.
\label{tab:focused_results_template}
\resizebox{\columnwidth}{!}{%

\begin{tabular}{lc|cc cc}
\toprule
% --- Header Row 1: Top-level, Method/Condition are blank ---
& & \multicolumn{4}{c}{\textbf{Toys4k} \cite{Toys4K21}} \\
\cmidrule(lr){3-6}
% --- Header Row 2: Method/Condition appear here, vertically centered ---
\textbf{Method} & \textbf{Condition} & \multicolumn{2}{c}{\textbf{IoU} $\uparrow$} & \multicolumn{2}{c}{\textbf{Chamfer Dist.} $\downarrow$} \\
\cmidrule(lr){3-4} \cmidrule(lr){5-6}
% --- Header Row 3: Sub-metrics, Method/Condition are blank ---
& & \textbf{Mean} & \textbf{Std} & \textbf{Mean} & \textbf{Std} \\
\midrule
Input Reference & -- & 0.466591 & 0.122434 & 0.031451 & 0.022718 \\
\midrule
DiffComplete \cite{DiffComplete23} & no & 0.212668 & 0.118776 & 0.107882 & 0.069849 \\
PatchComplete \cite{PatchComplete22} & no & 0.041439 & 0.070595 & 0.211670 & 0.122158 \\
WSSC \cite{wssc25} & no & 0.003641 & 0.015915 & 0.638947 & 0.206130 \\
SDFusion \cite{SDFusion23} & 1 view & 0.261970 & 0.128103 & 0.098001 & 0.074805 \\
24-Layer Self-Attn & no & 0.277616 & 0.152139 & 0.086819 & 0.067105 \\
24-Layer Cross-Attn & 1 view & 0.259022 & 0.134692 & 0.076639 & 0.079267 \\
\textbf{\abbr (Ours)} & 4 view & \textbf{0.858017} & 0.091205 & \textbf{0.002729} & 0.003207 \\
\bottomrule
\end{tabular}%
}
\end{table}
